The optical light curve of GRB 221009A: the afterglow and the emerging supernova

We present extensive optical photometry of the afterglow of GRB~221009A. Our data cover $0.9 - 59.9$\,days from the time of \textit{Swift} and \textit{Fermi} GRB detections. Photometry in $rizy$-band filters was collected primarily with Pan-STARRS and supplemented by multiple 1- to 4-meter imaging facilities. We analyzed the Swift X-ray data of the afterglow and found a single decline rate power-law $f(t) \propto t^{-1.556\pm0.002}$ best describes the light curve. In addition to the high foreground Milky Way dust extinction along this line of sight, the data favour additional extinction to consistently model the optical to X-ray flux with optically thin synchrotron emission. We fit the X-ray-derived power-law to the optical light curve and find good agreement with the measured data up to $5-6$\,days. Thereafter we find a flux excess in the $riy$ bands which peaks in the observer frame at $\sim20$\,days. This excess shares similar light curve profiles to the type Ic broad-lined supernovae SN~2016jca and SN~2017iuk once corrected for the GRB redshift of $z=0.151$ and arbitrarily scaled. This may be representative of a supernova emerging from the declining afterglow. We measure rest-frame absolute peak AB magnitudes of $M_g=-19.8\pm0.6$ and $M_r=-19.4\pm0.3$ and $M_z=-20.1\pm0.3$. If this is an SN component, then Bayesian modelling of the excess flux would imply explosion parameters of $M_{\rm ej}=7.1^{+2.4}_{-1.7}$ M$_{\odot}$, $M_{\rm Ni}=1.0^{+0.6}_{-0.4}$ M$_{\odot}$, and $v_{\rm ej}=33,900^{+5,900}_{-5,700} kms^{-1}$, for the ejecta mass, nickel mass and ejecta velocity respectively, inferring an explosion energy of $E_{\rm kin}\simeq 2.6-9.0\times10^{52}$ ergs.

==> grb221009a_phot.csv <==
mjd,telescope,r_uJy,r_duJy,r_mag,r_dmag,i_uJy,i_duJy,i_mag,i_dmag,z_uJy,z_duJy,z_mag,z_dmag,y_uJy,y_duJy,y_mag,y_dmag,exptime,flux_method
59862.518,SLT,158.49,31.7,18.4,0.2,444.63,75.59,17.28,0.17,731.14,109.67,16.74,0.15,,,,,g-300; r-300; i-300; z-300;,target-flx
59863.238,PS2,,,,,186.43,2.26,18.22,0.01,352.31,6.8,17.53,0.02,534.17,48.13,17.08,0.09,i-400; z-400; y-400;,w-avr-flx
59864.267,PS2,,,,,88.72,1.42,19.03,0.02,158.39,2.46,18.4,0.02,251.42,6.74,17.9,0.03,i-200; z-200; y-200;,w-avr-flx
59865.511,LOT,19.59,1.96,20.67,0.1,56.49,2.26,19.52,0.04,106.66,6.4,18.83,0.06,,,,,r-300; i-300; z-300,target-flx
59866.225,PS2,14.94,0.71,20.96,0.05,37.31,0.73,19.97,0.02,69.06,1.49,19.3,0.02,106.88,3.55,18.83,0.03,r-200; i-200; z-100; y-100;,w-avr-flx
59867.229,PS2,14.46,1.69,21,0.12,34.82,3.09,20.05,0.09,55.89,3.3,19.53,0.06,90.96,10.88,19,0.12,r-200; i-200; z-100; y-100;,w-avr-flx
59868.01,DECam,11.43,0.12,21.25,0.01,28.89,0.23,20.25,0.01,,,,,,,,,r-360; i-360;,w-avr-flx
59868.237,PS2,9.99,0.78,21.4,0.08,23.88,1.47,20.45,0.06,43.32,2.66,19.81,0.06,72.62,4.07,19.25,0.06,r-400; i-100; z-100; y-400;,w-avr-flx
59869.222,PS2,9.02,0.76,21.51,0.08,19.87,1.16,20.65,0.06,33.94,1.96,20.07,0.06,62.53,3.49,19.41,0.06,r-400; i-200; z-200; y-400;,w-avr-flx
59870.233,PS2,6.62,0.8,21.85,0.12,14.91,1.33,20.97,0.09,25.62,2.02,20.38,0.08,45.59,3.55,19.75,0.08,r-400; i-200; z-200; y-400;,w-avr-flx
59871.239,PS2,5.18,0.4,22.11,0.08,14.86,0.87,20.97,0.06,21.92,1.03,20.55,0.05,35.44,2.43,20.03,0.07,r-600; i-400; z-400; y-400;,w-avr-flx
59871.531,LOT,5.45,1.04,22.06,0.19,17.38,2.26,20.8,0.13,15.85,4.12,20.9,0.26,,,,,g-300; r-300; i-300; z-300;,target-flx
59872.218,PS2,,,,,14.08,1.7,21.03,0.12,18.65,1.37,20.72,0.07,,,,,i-600; z-600;,w-avr-flx
59872.465,LOT,5.45,0.87,22.06,0.16,12.94,1.04,21.12,0.08,,,,,,,,,r-900; i-900;,target-flx
59873.007,Swope,,,,,12.25,3.18,21.18,0.26,,,,,,,,,i-900;,w-avr-flx
59874.012,Swope,4.7,0.89,22.22,0.19,10.38,1.45,21.36,0.14,,,,,,,,,r-900; i-900;,w-avr-flx
59874.549,LOT,,,,,9.46,1.89,21.46,0.2,,,,,,,,,i-1800;,target-flx
59875.007,DECam,3.88,0.2,22.43,0.05,8.87,0.38,21.53,0.04,,,,,,,,,r-200; i-200;,w-avr-flx
59875.23,PS2,,,,,8.52,0.6,21.57,0.07,,,,,24.67,2.61,20.42,0.11,i-800; y-600;,w-avr-flx
59876.006,DECam,3.58,0.36,22.52,0.1,8.17,0.96,21.62,0.12,,,,,,,,,r-200; i-200;,w-avr-flx
59876.223,PS2,,,,,8.02,1.06,21.64,0.13,12.07,1.79,21.2,0.15,,,,,i-800; z-600;,w-avr-flx
59877.007,DECam,3.28,0.19,22.61,0.06,6.87,0.37,21.81,0.05,,,,,,,,,r-200; i-200;,w-avr-flx
59877.44,LOT,,,,,7.38,1.48,21.73,0.2,,,,,,,,,i-1800;,target-flx
59878.435,LOT,,,,,8.17,0.9,21.62,0.11,,,,,,,,,i-1800;,target-flx
59879.01,DECam,2.92,0.3,22.74,0.1,6.09,0.47,21.94,0.08,,,,,,,,,r-200; i-200;,w-avr-flx
59879.434,LOT,,,,,5.11,0.66,22.13,0.13,,,,,,,,,i-1800;,target-flx
59880.009,DECam,2.42,0.17,22.94,0.07,5.34,0.37,22.08,0.07,,,,,,,,,r-400; i-400;,w-avr-flx
59880.019,SOAR,2.42,0.22,22.94,0.09,,,,,,,,,,,,,r-200;,target-flx
59880.439,LOT,,,,,4.57,0.69,22.25,0.15,,,,,,,,,i-1800;,target-flx
59881.257,Megacam,1.61,0.21,23.38,0.13,4.83,0.72,22.19,0.15,9.64,0.77,21.44,0.08,,,,,r-720; i-720; z-2100;,target-flx
59882.01,DECam,2.14,0.32,23.07,0.15,5.06,0.61,22.14,0.12,,,,,,,,,r-200; i-200;,w-avr-flx
59882.231,PS2,,,,,4.35,1.09,22.3,0.25,,,,,26.8,4.46,20.33,0.17,i-1800; y-1800;,w-avr-flx
59882.233,Megacam,2.05,0.25,23.12,0.12,6.14,0.31,21.93,0.05,9.55,0.67,21.45,0.07,,,,,r-720; i-720; z-2100;,target-flx
59883.011,DECam,2.26,0.21,23.02,0.09,4.55,0.36,22.26,0.08,,,,,,,,,r-500; i-400;,w-avr-flx
59883.23,PS2,,,,,,,,,4.69,1.52,22.22,0.33,14.85,3.75,20.97,0.25,z-1800; y-1800;,w-avr-flx
59883.253,Megacam,1.66,0.22,23.35,0.13,5.65,0.62,22.02,0.11,9.46,3.6,21.46,0.38,,,,,r-720; i-720; z-2100;,target-flx
59884.25,PS2,,,,,3.89,0.58,22.42,0.15,3.14,1.21,22.66,0.39,,,,,i-2400; z-1800;,w-avr-flx
59891.309,HST,1.27,0.02,23.64,0.02,2.89,0.05,22.75,0.02,,,,,13.34,0.12,21.09,0.01,F625W-960; F775W-750; F098M-899;,target-flx
59891.874,LT,,,,,2.99,0.72,22.71,0.24,,,,,,,,,i-1800;,target-flx
59895.216,PS2,,,,,2.05,0.56,23.12,0.27,,,,,,,,,i-1800;,w-avr-flx
59895.861,PS2,,,,,,,,,2.01,2.09,>22.34,,19.8,9.2,20.66,0.46,z-2400; y-1200;,bw-avr-flx
59900.205,PS2,,,,,1.56,0.72,23.41,0.46,,,,,,,,,i-1800;,w-avr-flx
59900.53,PS2,,,,,,,,,0.5,1.56,>22.66,,12.99,6.49,21.12,0.5,z-2400; y-1800;,bw-avr-flx
59902.2,HST,0.85,0.03,24.07,0.03,1.61,0.07,23.38,0.04,,,,,,,,,F625W-960; F775W-750;,target-flx
59906.223,Megacam,0.73,0.12,24.24,0.17,2.03,0.39,23.13,0.19,,,,,,,,,r-720; i-720;,target-flx
59906.698,PS2,,,,,,,,,,,,,7.71,6.89,>21.05,,y-2000;,bw-avr-flx
59916.196,PS2,,,,,,,,,-0.5,0.85,>23.31,,4.74,2.12,22.21,0.45,z-2200; y-2800;,bw-avr-flx
59916.203,PS2,,,,,0.12,1.34,>22.82,,,,,,,,,,i-1600;,w-avr-flx
59917.491,HST,0.56,0.04,24.53,0.08,,,,,,,,,5.5,0.09,22.05,0.02,F625W-3500; F098M-899;,target-flx
